Moon Shadow Observation by IceCube

In the absence of an astrophysical standard candle, IceCube can study the deficit of cosmic rays from the direction of the Moon. The observation of this "Moon shadow" in the downgoing muon flux is an experimental verification of the absolute pointing accuracy and the angular resolution of the detector with respect to energetic muons passing through. The Moon shadow has been observed in the 40-string configuration of IceCube. This is the first stage of IceCube in which a Moon shadow analysis has been successful. Method, results, and some systematic error studies will be discussed.

==> abstract.txt <==
Abstract ID: 1173
Title: Moon Shadow Observation by IceCube
Authors: D.J. Boersma, L. Gladstone, A. Karle
Session: OG.2.5: High energy neutrino astrophysics
Status: accepted for oral presentation
Abstract:
In the absence of an astrophysical standard candle, IceCube can study
the deficit of cosmic rays from the direction of the Moon. The
observation of this "Moon shadow" in the downgoing muon flux is an
experimental verification of the absolute pointing accuracy and the
angular resolution of the detector with respect to energetic muons
passing through. The Moon shadow has been observed in the 40-string
configuration of IceCube. This is the first stage of IceCube in which
a Moon shadow analysis has been successful. Method, results, and some
systematic error studies will be discussed.

